Learning with Holographic Reduced Representations

Holographic Reduced Representations (HRR) are a method for performing symbolic AI on top of real-valued vectors by associating each vector with an abstract concept, and providing mathematical operations to manipulate vectors as if they were classic symbolic objects. This method has seen little use outside of older symbolic AI work and cognitive science. Our goal is to revisit this approach to understand if it is viable for enabling a hybrid neural-symbolic approach to learning as a differentiable component of a deep learning architecture. HRRs today are not effective in a differentiable solution due to numerical instability, a problem we solve by introducing a projection step that forces the vectors to exist in a well behaved point in space. In doing so we improve the concept retrieval efficacy of HRRs by over $100\times$. Using multi-label classification we demonstrate how to leverage the symbolic HRR properties to develop an output layer and loss function that is able to learn effectively, and allows us to investigate some of the pros and cons of an HRR neuro-symbolic learning approach. Our code can be found at https://github.com/NeuromorphicComputationResearchProgram/Learning-with-Holographic-Reduced-Representations

==> data/Amazon670k_precision.dat <==
Dimension	P1	P2	P3	P4	P5
400	5.477	6.072	6.838	7.861	9.433
750	6.719	7.444	8.344	9.508	11.176
1500	8.334	9.168	10.145	11.335	12.928
3000	9.719	10.544	11.614	12.762	14.194

==> data/AmazonCat13k_precision.dat <==
Dimension	P1	P2	P3	P4	P5
400	23.409	32.602	42.329	51.98	60.075
750	26.55	35.276	44.413	53.566	61.452
1500	28.33	36.438	45.348	54.405	62.193
3000	28.986	37.15	45.915	54.764	62.285
5000	29.137	37.064	45.81	54.714	62.431

==> data/DeliciousLarge_precision.dat <==
Dimension	P1	P2	P3	P4	P5
400	5.73	9.779	7.675	6.2	11.366
750	20.954	26.009	28.545	30.209	32.296
1500	33.376	33.76	33.333	34.619	35.462
2500	34.602	34.354	34.513	35.36	36.785
3000	33.841	34.379	35.286	36.162	37.916

==> data/wiki10_precision.dat <==
Dimension	P1	P2	P3	P4	P5
400	28.883	34.785	41.222	46.283	53.24
750	37.53	41.255	45.859	51.657	57.725
1500	41.171	44.326	48.19	53.28	58.835
3000	42.476	45.965	49.322	54.517	60.03
